Real-time Monte Carlo Denoising with Weight Sharing Kernel Prediction Network

Real-time Monte Carlo denoising aims at removing severe noise under low samples per pixel (spp) in a strict time budget. Recently, kernel-prediction methods use a neural network to predict each pixel's filtering kernel and have shown a great potential to remove Monte Carlo noise. However, the heavy computation overhead blocks these methods from real-time applications. This paper expands the kernel-prediction method and proposes a novel approach to denoise very low spp (e.g., 1-spp) Monte Carlo path traced images at real-time frame rates. Instead of using the neural network to directly predict the kernel map, i.e., the complete weights of each per-pixel filtering kernel, we predict an encoding of the kernel map, followed by a high-efficiency decoder with unfolding operations for a high-quality reconstruction of the filtering kernels. The kernel map encoding yields a compact single-channel representation of the kernel map, which can significantly reduce the kernel-prediction network's throughput. In addition, we adopt a scalable kernel fusion module to improve denoising quality. The proposed approach preserves kernel prediction methods' denoising quality while roughly halving its denoising time for 1-spp noisy inputs. In addition, compared with the recent neural bilateral grid-based real-time denoiser, our approach benefits from the high parallelism of kernel-based reconstruction and produces better denoising results at equal time.

==> EGauthorGuidelines-body.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.03, Dec 14, 2018


\title[EG \LaTeX\ Author Guidelines]%
      {Real-time Monte Carlo Denoising with Weight Sharing Kernel Prediction Network}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

% uncomment for using teaser
% \teaser{
%  \includegraphics[width=\linewidth]{eg_new}
%  \centering
%   \caption{New EG Logo}
% \label{fig:teaser}
%}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
	Real-time denoising for Monte Carlo rendering aims to remove severe noise under very low sample per pixel (spp) setting condition in a strict time bound. Recently, using a neural network to predict each pixel’s filtering kernel has shown great potential (power) of removing Monte Carlo noise, but the computation complexity of kernel construction blocks applying this method to real-time application. In this paper, we expand the vanilla neural network kernel-prediction method and propose a novel deep learning approach to denoise 1-spp Monte Carlo images in real-time framerates. We use one learned single-channel guide image to construct the corresponding kernel map and then filter the noisy image. We can get different filtered images with varying kernel size, each is obtained by a separate guide map, and then composite these images with learned blending weights to get the final denoised result. Our approach has high parallelism and runs at real-time framerates, in addition it is easy to integrate to rendering pipeline as a post processing. With a lightweight neural network, our approach achieves slightly better quality than state-of-the-art real-time denoising method but only needs nearly half time cost.

%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
%   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Monte Carlo path tracing is a technique used to synthesize photorealistic image. It has the attribute of using a unitive straightforward rendering pipeline to simulate various physics-based visual effects, which is appealing to both offline and real-time applications. But the ues of Monte Carlo integration requires thousands of samples per pixel to make the rendering iamge looks noise-free, which leads to unaffordable computational cost under some specific time bound, like 60 frame per second (fps) for real-time framerates. It has been discussed that real-time path tracing's ray setting will stay 1 spp for desktop GPU for the near future \cite{10.1145/3072959.3073601}, and this results in very noise rendering image. So the practical solution is to add a image-wise post-processing to remove Monte Carlo noise. 

Typically the 1 spp noisy Monte Carlo rendering iamge doesn't contain enough information to reconstruct corresponding reference image, so this target is hard to be theoretical perfectly achieved even with sufficient computational power in offline method. Most denoising techniques' solution is a tradeoff between increasing bias and reducing variance such as gathering nearby pixels' information to reconstruct the center pixel color. Besides, the noise-free auxiliary feature (such as shading normal, world position in G-Buffer) contains geometric and optic information about the scene and is also the original data participated in rendering function, which can be used as noise-free inputs to guide the denoising algorithm. These feature buffers can be obtained in path tracing phase with negligible time cost to cater for the real-time performance constrain. 

Data driven method has the attribute of approximating very complex function with relatively simple computation and is good at encoding input information. Therfore, most of recent research focus on using convolutional neural network to build their denoising architecture or generate middle representation, and then reconstruct the image from noisy inputs. Chakravarty et al. \cite{10.1145/3072959.3073601} firstly introduced convolutional neural network to Monte Carlo denoising with a recurrent autoencoder architecture. Bako et al. \cite{10.1145/3072959.3073708} proposed to predict every pixel's filter kernel instead of manually designed manner, and Vogels et al. \cite{10.1145/3197517.3201388} extended to predict small kernel in hierarchical resolutions to avoid using a very large kernel at full resolution. Gharbi et al. \cite{10.1145/3306346.3322954} considered utilizing sample-wise information and splatting ray samples to pixels. Munkberg et al. \cite{munkberg2020neural} splatted samples to different layers and predicted separate kernels for each layer, this downscales the computation complexity of sample-based method while still maintains comparable quality. Meng et al. \cite{.20201133} introduced bilateral grid data structure to gather adjacent pixels using a learned mapping function, then denoised in a three-dimension bilateral space and achieved real-time framerates. 

Kernel-based methods have shown great power in Monte Carlo denosing and have benn successfully used in many feature film production \cite{10.1145/3306307.3328150}. However, the computation complexity of constructing kernels makes applying such techniques to real-time infeasible. In this paper, we propose a novel deep learning approach to denoise Monte Carlo images rendered with extremely few samples. The core idea of our approach is to extend the kernel-based method by compressing the representation of filter kernel. Instead of predicting other pixels' reconstruction weight to the center pixel, we inversely measure the center pixel's relative importance to nearby pixels, and this importance measurement is implemented using a neural network. The intuition is that center pixel's importance estimation is more natually meet the character of convolution structure and can intensively represented than recording the whole kernel weights for each pixel. In practive, our network predicts a \emph{guide image} to estimate the relative importance of image data. In kernel construction phase, we normalize these estimation with corresponding window size summation. Because of the compressive representation of kernel information, a very shallow netwrok architecture is effective enough. As a final step, we use the kernel constructed from the \emph{guide image} to filter the noisy image, which can be efficiently implemented as a full image post processing. Notably, our pipeline is end-to-end and the reconstruction from \emph{guide image} to denoised image shares the benefits of kernel-based method that has high parallelism and is easy to be integrated to existing path tracing engine.

The original kernel prediction method is regarded as our compressive representation method's upper bound when using one single \emph{guide image}, because we use the same estimation value to construct different nearby pixel's filtering kernel. We then propose to predict multiple \emph{guide images}, each constructs kernel with different size, and then combines these separately filterd image with learned blending weights. In this multiple size filtering mixture manner, we can break the limitation of single \emph{guide image} and achieve comparable quality than directly predict the whole large kernel. In addition, we add temporal accumulation operation before denoising phase just the same as \cite{10.1145/3269978} does. The increasing effective spp counts of input image can help stabilize denoising algorithm's quality for consecutive frames and suppress temporal artifacts. 

According to comprehensive experiments, our light-weight neural network leveraging the compressive representation of sharing weight filter kernel is able to denoise noisy input frames at real-time frame rates, and at the same time to provide slightly better quality for 1-spp data than the state-of-the-art real-time denoising apporach but only need roughly half time cost. In addition, with a deeper neural network architecture, we can further improve denoising quality while still ensuring interactive rates at dozens of frames per second. To summarize, our approach makes the following contributions:

\begin{itemize}
\item A novel, pratical and robust denoising approach using neural networks. Experiments have demonstrated better denoising quality than existing methods at very low sample rates.
\item The first approach applying kernel-based method to real-time frame rates with a compressed sharing weight filter kernel constructed by importance estimation.
\item A kernel fusion method of combining different size filtered image.
\end{itemize}






%-------------------------------------------------------------------------
\section{Related Work}

Owing to its practicality and ease of use, Monte Carlo denoising has drawn extensive attention both in industrial productions and academic studies. This section focuses on research work that is most related to ours, and we refer to the existing literature for broader surveys \cite{zwicker2015recent}. Below, we will mainly discuss machine learning (ML) denoising techniques. 

\noindent \textbf{Offline Denoising.} 
Kernel-based methods build on the idea of using generic non-linear image-space filters \cite{rushmeier1994energy} and auxiliary feature buffers as a guide to improve the robustness of the filtering process \cite{mccool1999anisotropic}. Li et al. \cite{li2012sure} proposed to use cross-bilateral filter and estimate the filter error with the SURE metric \cite{stein1981estimation}. Besides, non-local menas filters\cite{buades2005review, Kalantari12} and a joint filtering scheme \cite{rousselle2012adaptive, moon2013robust, zimmer2015path} had also been used. Kalantari et al. \cite{kalantari2015machine} introduced supervised learning method to denoising by the means of using multi-layer perceptron (MLP) to estimate the parameters of a fix-function denosing filter (e.g. cross-bilateral filter). In addition, they computed a rich set of secondary features as neural network's inputs to improve the quality. However, the relatively simple neural network model and the fixed kernel back-end limited the flexibility and capability of their approach. 

Recently, most ML denoisers use convolutional neural networks (CNN) to reconstruct noisy Monte Carlo renderings with the help from noise-free auxiliary feature buffers. Bako et al. \cite{10.1145/3072959.3073708} proposed a kernel prediction method which uses CNN directly predicting per-pixel filtering kernel's weights instead of fix-function filter's parameters. This allows the filtering kernel to be more complex and general by leveraging a CNN architecture. Inspired by the success of denoing Monte Carlo images, the kernel prediction method have also been utilized for burst-denoising of natural images \cite{mildenhall2018burst} and more widely for temporal upsampling of video sequences \cite{niklaus2017video}. However, a large size for filtering kernel is required to achieve acceptable quality, which leads heavy time cost to both kernel predicting and kernel applying. To solve this problem, Vogels et al. \cite{10.1145/3197517.3201388} proposed to filter in a multi-resolutions architecture to approximate a large kernel, because a small size kernel filtering in downscaled resolution corresponds to a large receptive field of original full resolution. In their method, the adjacent frames are independently sent to the same neural network to parallel extract temporal features in parallel when denoising current frame, and then these features are fused after warping for latter computation, which aims at improving temporal stability. Hasselgren et al. \cite{hasselgren2020neural} use a similar architecture for adaptive sampling. They first predict a sampling map and then denoise the re-sampled Monte Carlo image with the kernel prediction apporach. Dahlberg et al. \cite{10.1145/3306307.3328150} shows kernel prediction method's flexibility of integrating to existing Monte Carlo path tracing engines and the practical ability of denoising in feature film production. Most of these methods works with 8-32 spp and are typically designed for offline application.

In addition, Xu et al. \cite{xu2019adversarial} propose to use adversarial loss function and a noval attention module for feature buffers' guidance. Kettunen et al. \cite{kettunen2019deep} send gradient-domain renderer's output to neural network and directly predict the reconstructed color. Gharbi et al. \cite{10.1145/3306346.3322954} utilized raw Monte Carlo samples as high-order statistics and a novel splatting approach to achieve better results with larger computational cost and storage space through. Munkberg et al. \cite{munkberg2020neural} extend this method to splat samples for several layers, thus convering the sample-based computation to layer-based computation, which only takes a fraction of computational cost and memory requirements than previous method.

\noindent \textbf{Real-time Denoising.}
Recently many real-time path tracing reconstruction methods are proposed. They generally aims at 1-\emph{spp} noisy input data to limit computation time, which requires powerful post-processing and denoising steps to obtain acceptable output images. Schied et al. \cite{schied2017spatiotemporal} use a hierarchical filter expanded with customized edge-stopping function to filter accumulated frames fo multiple iteractions. Schied et al. \cite{schied2018gradient} further improved the temporal stability by the means of estimating temporal gradient to guide the temporal accumulation factors. Koskela et al. \cite{10.1145/3269978} apply augmented QR factorization and stochastic regularization to image blocks to do a block-wise feature regression. Most operations they used have high parallelism so their method runs extreme fast under GPU Implementation. 

Chakravarty et al. \cite{10.1145/3072959.3073601} proposed to use a pixel-to-pixel method with a U-Net \cite{ronneberger2015u} convolutional neural network architecture and extended it with recurrent connections to encode previous frames information. With the help of hidden state maintained by recurrent block, they drastically improved the temporal stability for image sequences than previous methods. In additional, they achieved interactive framerates with the carefully designed neural network architexture parameters. In addition, this method is integrated to NVIDIA OptiX engine after training using tens of thousands of images to make it powerful enough for industrial usage. Meng et al. \cite{.20201133} integrate differentiable bilateral grid to CNN architecture to get a neural bilateral grid denoiser. They gather adjacent pixels using a learned mapping function and then denoise in a three-dimension bilateral space in real-time framerates. Their method achieves better quality and performance than previous mehods, which we consider as the state-of-the-art real-time Monte Carlo denoising method.

All of these methods rely on accumulating projected frames \cite{10.1145/1618452.1618481} to obtain a greater effective spp, which inspire us to incorporate data accumulation as our data preprocessing operation.







%-------------------------------------------------------------------------
\section{\label{sec:problem_statement}Problem Statement}

Our goal is to learn denoiser to reconstruct noise-free images from noisy rendering data. With existing full-fledged renderers and typical scene description data, we can generate a large number of noisy iamges rendered with k samples-per-pixel (k spp). In addition to noisy images, auxiliary features like normal, depth, and albedo can readily be obtained as by-products from the rendering process. We generate a set of paired data of N frames ${((r_1, \textbf{f}_1), t_1), ((r_2, \textbf{f}_2), t_2), ..., ((r_N, \textbf{f}_N), t_N)}$, where $r_i$, $\textbf{f}_i$ stands for noisy radiance and auxiliary features of frame i, and $t_i$ is the noise-free ground truth of frame i. Given the dataset, we formulate the ddenoising problem as a supervised learning task. In this paper, we propose a novel architecture which uses a compressive and compact representation of kernel prediction method with sharing weight kernel to solve the problem.

The traditional kernel prediction convolutional neural network method is designed to predict whole filtering kernel for every pixel \cite{10.1145/3072959.3073708}. Given resolution $(H, W)$ and pre-defined kernel size $k$, the network outputs a kernel map with shape $(H, W, k*k)$ for single input image. To obtain a ideal quality, they use a very large kernel size $k=21$, so the kernel map has $441$ channels, which is very deep and brings price to both network complexity and bandwidth in real application. A multiple resolution architecture is an alternative to avoid using a very large kernel \cite{10.1145/3197517.3201388}. However, a multi-resolution neural network architecture is still hard to satisfy with real-time framerates.

In a similar spirit, we design a sharing weight kernel prediction method for denoising Monte Carlo renderings. Instead of gathering neighbor pixels contribution to center pixel, we inversely estimate center pixel's contribution to neighbor pixel, and thrink this estimation to a single value, which noted as an importance term. We propose to use a neural network $\mathcal{C}$ to predict this importance term. Let us denote the p-th pixel in a noisy input frame as $r(p)$. In addition to noisy radiance $r$, we also feed available auxiliary features $\textbf{f}$ to the neural network. This process can be expressed as 
\begin{equation}
\label{function1}
I(p) = \mathcal{C}_{\Theta}(\mathcal{S}(r, \textbf{f}))(p),
\end{equation}
where $\Theta$ represents trainable parameters of our neural network and $\mathcal{S}$ represents data preprocessing operation. The neural network output $\mathcal{C}_{\Theta}(r, \textbf{f})$ is an effective 2D importance image.

We then construct filtering kernel from importance image. Letting $\Omega(p)$ be the $k \times k$ neighborhood centered around pixel p, we compute the final, normalized kernel weights as
\begin{equation}
w_p(q) = \frac{e^{I(q)}}{\sum_{q^{'} \in \Omega_{p}} e^{I(q^{'})}}.
\end{equation}
Note that we use exponential function the same as \cite{10.1145/3072959.3073708} to have controllable parameters for neural network in training. The kernel size $k$ is specified before training along with the other network hyperparameters (e.g., layer size, CNN kernel size, and so on), and this means the importance term we estimated is a relative value for a given window size. Then we apply the same weights to each RGB colro channel and compute the denoised pixel color as
\begin{equation}
R(p) = \sum_{q \in N(p)} w_p(q) r(q).
\end{equation}

Intuitively, we drive the neural network to learn to estimate center pixel's relative contribution to neighborhood in an optimal way. The neural network is trained in an end-to-end manner based on the training data. We define a loss function $\mathcal{L}$ to measure the difference between on denoised image $R_i$ and its ground truth iamge $t_i$. To obtain the optimal parameters $\Theta_{opt}$ of the neural network, we minimize the loss function with modern gradient descent algorithm, given a set of $k$ training samples,
\begin{equation}\label{target}
\Theta_{opt} = \arg~\min_{\Theta} \sum^K_{i=1} \mathcal{L}(R_i, t_i).
\end{equation}

%-------------------------------------------------------------------------
\section{Weight Sharing Kernel Prediction Denoiser}

%%%
%%% Figure 1
%%%
\begin{figure*}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_pipeline}
  %
  \caption{\label{fig:pipeline}
           An overview of our weight sharing kernel prediction denoiser framework. The input data are preprocessed and sent to a ImportanceNet. ImportanceNet is trained in an end-to-end fashion to estimate each pxiel's relative importance in a specific window size, then we use this predicted importance image to construct filtering kernels. In addition, we apply a kernel fusion method by predicting multiple importance images to construct different sized kernels and independently filter the input radiance without albedo. ImportanceNet also predict averaging weights to fuse the filtered images. At the end we multiply albedo back to obtain the final denoised output.}
\end{figure*}

In this section, we describe the overall kernel fusion architecture of our neural weight sharing kernel prediction denoiser and illustrate it in Figure~\ref{fig:pipeline}. The input data consist of path-traced noisy radiance as well as its auxiliary features and are sent to a \emph{ImportanceNet} (Section~\ref{sec:importance_prediction}). Instead of directly predicting each pixel's filtering kernel weights, we predict an \emph{importance} image and construct filtering kernels from it (Section~\ref{sec:kernel_construction_and_filtering}). We further design a kernel fusion architecture by predicting multiple \emph{importance} images and constructing filtering kernels with different sizes, one \emph{importance} image for one size. We then use these different sized kernels to independently filter the input data and fuse the filtered images with a weighted average (Section~\ref{sec:kernel_fusion}). Besides, we utilize data augmentation techniques including temporal accumulation, albedo demodulation and re-modulation (Section~\ref{input_data_augmentation}).

%-------------------------------------------------------------------------
\subsection{\label{sec:importance_prediction}Importance Prediction}

We design the \emph{ImportanceNet} module in Figure~\ref{fig:pipeline} with a convolutional neural network (CNN). We are inspired by RepVGG model \cite{2021arXiv210103697D}, and our network architecture consists of a modified version of their structure by taking off the batch-normalization (BN) layer and change the convolution kernel size. We use the name \emph{RepVGG Block} for convenience although it refers to structure with BN layer in original paper.

%%%
%%% Figure 
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_RepVGG-layer_cropped}
  %
  \caption{\label{fig:RepVGG_block}
           Different layer compositions of RepVGG Block structure. In training, the inputs are identically sent to 3 branches with different convolutional kernel size, then the outputs are fused with an element-wise addition before senting to the ReLU activation (left). In inference-time, the branches are replaced with one single equivalent convolution layer (right).
           }
\end{figure}

%%%
%%% Figure 
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_RepVGG-parameter_cropped}
  %
  \caption{\label{fig:RepVGG_parameter}
           Structural re-parameterization between training-time and inference-time. We use single channel input and single channel output case for illustration, where $5 \times 5$ kernel size Conv layer's parameters can be thought as a $5 \times 5$ matrix (up), and it is similar for $3 \times 3$ and $1 \times 1$ Conv after padding with zero values (presented with empty grid cell). In inference-time, we construct one single $5 \times 5$ Conv parameters with an element-wise addition(down).
           }
\end{figure}

Specifically, one \emph{RepVGG Block} has different layer compositions at different periods. Tt has multiple branches in training-time (Figure~\ref{fig:RepVGG_block}, left). The inputs are identically sent to $1 \times 1$, $3 \times 3$ and $5 \times 5$ convolution layer (Conv), then these three outputs are combined with a element-wise addition. The combined output is sent to a rectified linear layer (ReLU) to get the final output. After training, the branches are equivalently transformed into a single $5 \times 5$ Conv with the structural re-parameterization technique \cite{2021arXiv210103697D}. Since either $1 \times 1$ or $3 \times 3$ convolution kernel can be padded with zero values then presents as a $5 \times 5$ kernel (Figure~\ref{fig:RepVGG_parameter}, up), we construct a single $5 \times 5$ convolution kernel by an element-wise addition with trained and zero-padded parameters of the branches (Figure~\ref{fig:RepVGG_parameter}, down). Consequently, the transformed \emph{RepVGG Block} has only one $5 \times 5$ Conv and one ReLU for doing inference (Figure~\ref{fig:RepVGG_block}, right).


This conversion needs only to be done once, which can be thought as an offline post-process step right after the training. Besides, \emph{RepVGG Block} executes completely same computation after conversion, so it won't reduce the model precision.

The original RepVGG architecture achieves best performance with BN layer's nonlinear behavior in structural re-parameterization \cite{2021arXiv210103697D}. Although our \emph{RepVGG Block} loses this property when taking off the BN layer, it still maintains the over-parameterization property, which is important for our real-time application, because the multi-branches structure is practically beneficial to training and will not introduce additional costs to network inferencing. See Section~\ref{?} for detial comparison with the use of \emph{RepVGG Block}.

%%%
%%% Figure 2
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_ImportanceNet}
  %
  \caption{\label{fig:ImportanceNet}
           Architectures of ImportanceNet for 1-spp input. One has two RepVGG Blocks (left) and another employed six (right). The number of kernels of each employed layer is shown below each block.
           }
\end{figure}

We use two network architectures to denoise 1-\emph{spp} input. The optimized one has two \emph{RepVGG Blocks} for best performance (Figure~\ref{fig:ImportanceNet}, left), and another employed six for a better quality (Figure~\ref{fig:ImportanceNet}, right). They all run at real-time speed.

%-------------------------------------------------------------------------
\subsection{\label{sec:kernel_construction_and_filtering}Kernel Construction and Applying}

Our predicted importance image is a single channel image with resolution $H \times W \times 1$ (Figure~\ref{fig:kernel_construction}). We leverage one pixel's neighborhood scalar values in the importance image to instruct the construction of this position's filtering kernel weights. We first unfold the importance image with window size $k$ to obtain a kernel map with resolution $H \times W \times (k*k)$, and then normalize it by applying a softmax function along the channel-axis. The constructed kernel map stores filter kernel weights for each pixel, which are used to filter the input noisy color.

%%%
%%% Figure 3
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_kernel_construction}
  %
  \caption{\label{fig:kernel_construction}
           Framework of kernel construction module. We construct a kernel map with $3 \times 3$ filtering window size for illumination. For the input single channel importance image, we use $3 \times 3$ window size to unfold it to 9 channels by gathering each pixel's neighborhoods, and we apply a channel-wise normalization then obtain the kernel map. This module has no trainable parameters, and the yellow and green color cells represent data flow of two example positions.
          }
\end{figure}

As mentioned above (Section~\ref{sec:problem_statement}), our method can be thought as a fast approximation to original kernel prediction method, and our kernel construction module is where the speedup happens. 
To obtain filter kernels with size $k \times k$, their method needs to the network predict a $k * k$ channels kernel map, which results in a heavy network architecture (e.g. the network has $441$ convolution kernels in last layer for predicting $21 \times 21$ sized filter kernels) \cite{10.1145/3072959.3073708}. However, our method only needs to predict a single channel importance image and then unfold it with $k \times k$ sized window to get the $k * k$ channels kernel map, which means we use negligible time cost of kernel construction (only memory access operation) to exchange the compression of network size. With the kernel construction module, we can construct large sized kernel map and meanwhile keep our network architecture lightweight.

%-------------------------------------------------------------------------
\subsection{\label{sec:kernel_fusion}Kernel Fusion}

To further improve our method's representation ability, we build a fusion architecture with different sized filter kernels as shown in Figure~\ref{fig:pipeline}. We denote the kernel sizes using index $n \in \{0, 1, ..., N-1\}$, base kernel size $k_b$, kernel size incremental step $k_s$, then we have filter kernel sizes $k_n = k_b + n * k_s$.

For each filter kernel with size $k_n$, we generate a separate importance image from the \emph{ImportanceNet} and construct the appropriate sized kernel map for filtering. Then the independently filtered images are fused with a weighted average to form the final denoised image:
\begin{equation}
R_i = \sum_{n=0}^{N-1} w_n \cdot R^{k_n}_i
\end{equation}
where $w_n$ are pixel-wise weight maps. We reuse the $ImportanceNet$ to predict weight maps and apply a softmax function to satisfy $0 \leq w_n \leq 1$ and $\sum_{n=0}^{N-1} w_n = 1$ average weights normalization.

With the kernel fusion module, different sized filter kernels are respond to filter specific frequency noise, and our weight maps are trained to distinguish these positions, which give higher weight to large sized kernel filtered result in low frequency area and higher weight to small sized kernel filtered result in high frequency area. Besides, the number of fused kernels is considered as an indicator of our approximation level to kernel prediction method. With more kernels fused, we have more precise approximation result and meanwhile more time cost. See Section~\ref{?} for detail comparison.

%-------------------------------------------------------------------------
\subsection{\label{input_data_augmentation}Input Data Augmentation}

\noindent \textbf{Temporal Accumulation.}
Accumulating successively rendered 1\emph{spp} frames can effectively improve temporal stability and increase each frame's effective spp. We employ a similar temporal accumulation step like \cite{schied2017spatiotemporal, 10.1145/3269978, .20201133}. We first reproject previous frame to current frame with the camera parameters, and then judge their geometry consistency by world positions and shading normals. Current frame pixels which passed the consistency test are blended with previous frame using weighted average, and the failed pixels remain original 1-\emph{spp}. This preprocessing step is applied to the input noisy radiance buffer and before the buffers are sent to the \emph{ImportanceNet}.

\noindent \textbf{Albedo Demodulation and Re-modulation.}
Denoising without albedo is a common practice \cite{10.1145/3072959.3073708, 10.1145/3269978, .20201133} because the effective irradiance buffer is smoother and has simpler noise patterns. As a preprocessing step, we demodulate albedo by $\tilde{r}_i = r_i \oslash (\textbf{f}_{albedo} + \epsilon)$, where $\oslash$ is an element-wise division and $\epsilon$ is a small number $0.01$. Then we send the irradiance buffer to filtering with the constructed kernels. We re-modulate the albedo by inverting this operation at the end to ensure the high frequency details in textures are restored.






%-------------------------------------------------------------------------
\section{\label{experimental}Experimental Setup}


%-------------------------------------------------------------------------
\subsection{Datasets}

We adopt an existing adataset from the work of Koskela et al. \cite{10.1145/3269978} called BMFR dataset. This dataset is comprised of 1-\emph{spp} path traced noisy images, the corresponding feature buffers and 4096 \emph{spp} reference images from six scenes with rendering effects like glossy reflections, soft shadows and global illumination. Each scene has 60 consecutive frames with smooth camera movement. The ground truth images are rendered with 4096 \emph{spp}.

%%%
%%% Figure
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_tungsten_overview}
  %
  \caption{\label{fig:tungsten_overview}
            Example scenes of Tungsten dataset. The reference images are rendered with 4086 spp.
          }
\end{figure}

To confirm our method's generalization ability to high spp input, we also use another high quality Tungsten dataset made public by Meng et al. \cite{.20201133}. This dataset is rendered with eight publicly available Tungsten scenes \cite{resources16} using the Tungsten renderer, and it covers more complex material types and lighting effects including refraction and mirror reflection. See Figure~\ref{fig:tungsten_overview} for some example scenes. Each scene contains a consecutive sequence of 100 frames and the noisy image is rendered with 64 \emph{spp}.

Our inputs to the \emph{ImportanceNet} are comprised of low dynamic range (LDR) radiance with albedo (3 channels) and auxiliary features (7 channels), which include 3-channel albedo, 3-channel normal and 1-channel depth. We linearly scale normal buffer and depth buffer to range $[0, 1]$, and apply a log transformation to Tungsten dataset's albedo buffer to reduce the value range. The \emph{ImportanceNet} accepts radiance buffer with low dynamic range, so we apply gamma correction for BMFR dataset and Filmic tone mapping for Tungsten dataset to the input radiance with high dynamic range (HDR). Note that we filter the high dynamic range irradiance without albedo in kernel applying module to preserve the original value distribution.


For both datasets, we hold out frames of one scene as test data, and use the other scenes as the training data. During training, we uniformly sample 80 image patches with resolution $128 \times 128$ from each $1280 \times 720$ frame of training data to form a training dataset, and sample another 20 patches each frame for validation.

Note that temporal accumulation operation with geometry rejection strategy behaves badly to moving light effects \cite{schied2017spatiotemporal, 10.1145/3269978}, which makes noisy input have biased energy distribution to reference image. For a learning method, this bias would mislead the training process, so we simply remove BMFR dataset's \emph{sponza-moving-light} scene (static camera, changing light position) from train data, and this setting experimentally improves our reconstruction quality. Besides, we take it as test data to check our method's generalization ability to moving light condition.

%-------------------------------------------------------------------------
\subsection{\label{lab:training} Training}

For 1-\emph{spp} input, we compute loss function in original HDR domain. We train our $ImportanceNet$ with \emph{symmetric mean absolute percentage error} (SMAPE) \cite{10.1145/3197517.3201388}. Given denoised image $R$ and reference $t$, it computes:
\begin{equation}
SMAPE(R, t) = \frac{1}{3N} \sum_{p \in N} \sum_{c \in C} \frac{|R_{p, c} - t_{p, c}|}{|R_{p, c}| + |t_{p, c}| + \epsilon},
\end{equation}
where N is the number of pixels in the image, $C$ are the three color channels and $\epsilon$ is a small number $0.01$. SMAPE is reported to have stable behavior in HDR images \cite{10.1145/3197517.3201388, munkberg2020neural}, and experimentally we have the same conclusion. Compared to L1 loss function, model we trained with SMAPE has better results, both by visual inspection and in the error metrics.

%%%
%%% Figure
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_MRWSKP_structure}
  %
  \caption{\label{fig:MRWSKP_structure}
            Network architecture for denoising Tungsten dataset.
          }
\end{figure}

For BMFR dataset, we use \emph{RepVGG Block} to build our \emph{ImportanceNet} as described in Section~\ref{sec:importance_prediction} for real-time speed. For Tungsten dataset, which is not used for real-time application, we use a more complex network with multi-resolution architecture \cite{10.1145/3197517.3201388, .20201133}. As shown in Figure~\ref{fig:MRWSKP_structure} the network structure is a U-net \cite{ronneberger2015u} and we construct kernels and filter inputs in 3 levels. For two adjacent scales of a frame, denote $\textbf{i}^c$ the coarse-scale image, $\textbf{i}^f$ the fine-scale image and $\alpha$ a predicted pixel-wise blending weight. $\textbf{D}$ and $\textbf{U}$ are $2 \times 2$-downsampling and nearest-neighbor upsampling operators, respectively. Then the denoised results with 3 resolutions are progressively combined with:
\begin{equation}
\textbf{o}_p = \textbf{i}^f_p - \alpha_p \left[ \textbf{U} \textbf{D} \textbf{i}^f \right] + \alpha_p \left[ \textbf{U} \textbf{i}^c \right].
\end{equation}


\noindent \textbf{Implementation.}
Our denoiser is implemented in PyTorch \cite{paszke2017automatic}. We implemented filter kernel construction and applying module in CUDA as extension operators to integrate with PyTorch. Our neural network's weights are initialized with PyTorch default initialization method. We use batch size of $64$ and train with Adam \cite{kingma2014adam} optimizer with learning rate $0.001$ and other default parameters. For BMFR dataset, we construct 6 kernels for kernel fusion module, which means our \emph{ImportanceNet} predicts $6$ importance images and $6$ weight maps. We use base kernel size $k_b = 3$ and kernel size incremental step $k_s = 2$, so our minimum kernel size is $3$ and maximum kernel size is $13$. For Tungsten dataset, we fuse 2 filtering kernel with size 3 and 5. The training process for one BMFR test scene with 500 epochs takes about 12 hours on an Nvidia RTX 2080 Ti GPU.



%-------------------------------------------------------------------------
\section{Results}

%-------------------------------------------------------------------------
\subsection{Evaluation Metrics and Compared Algorithms}

We use Peak Signal-to-Noise Ratio (PSNR) and Structural SIMilarity (SSIM) \cite{wang2003multiscale} as metrics to evaluate our results. We compare our method to a range of existing real-time denoisers: Neural Bilateral Grid Denoiser (NGBD) \cite{.20201133}, BMFR approach \cite{10.1145/3269978}, Optix Neural Network Denoiser (ONND) adapted from \cite{10.1145/3072959.3073601}, Spatio-temporal Variance-Guided Filtering (SVGF) \cite{schied2017spatiotemporal}, and a Multi-Resolution variant of Kernel Prediction CNN (MR-KP) adapted from \cite{10.1145/3072959.3073708, 10.1145/3197517.3201388} modified by Meng et al. \cite{.20201133}. In addition, we also include a comparison with the traditional offline filter-based denoiser NFOR \cite{bitterli2016nonlinearly}. We use implementations provided by their authors except ONND.

Meng et al. \cite{.20201133} modified original offline denoiser KPCN \cite{10.1145/3072959.3073708} with a multi-resolution network architecture, which is described in Section~\ref{lab:training}. This MR-KP denoiser predict filtering kernels in three resolution scales and each with a $5 \times 5$ kernel size. NBGD has different neural network architectures for different datasets, 2 convolutional layers for BMFR dataset and 7 convolutional layers with dense connections for Tungsten dataset respectively, and we keep it same as the original paper. ONND is provided as a black box module in OptiX 5.1 and it does albedo demodulation and re-modulation in the module itself. Besides, ONND's neural network model is trained with toned mapped 1-\emph{spp} input data without temporal accumulation, so we send input data in its desired configuration to avoid introducing bias.

For NBGD, BMFR, SVGF and MR-KP, we use the same temporal accumulation and albedo demodulation and re-modulation preprocessing steps as ours. In addition, NBGD and MR-KP also experimentally benefit from our dataset split manner (trading \emph{Sponza-moving-light} scene only as test data) by giving better quantitative metrics and visual quality, while the loss funciton we used (SMAPE loss) has no improvement to them. To achieve their best performance and for fair comparison, we apply this dataset modification to their default training settings and keep their loss function ($l_1$ loss) unchanged.


%-------------------------------------------------------------------------
\subsection{Quality Comparisons}


% Owing to the flexibility and modular architecture of our denoiser, we can tailor the architecture of the \emph{ImportanceNet} and adjust the size of filtering kernels to adapt to different applications. We have employed a more complex \emph{ImportanceNet}, which is designed as a 6-layer repVGG \cite{2021arXiv210103697D}. We demonstrate that with this neural network architecture for inferencing, our approach still meets the realtime framerates budget. And for 64-\emph{spp} data, which are natually produced with offline settings, we use a multi-resolution architecture the same as MR-KP for \emph{ImportanceNet} and construct $2$ kernels with kernel size $3$ and $5$ to fusion for each resolution. We demonstrate competitive performance in this setting, although denoising data from offline rendering is not intended as the main application of our approach.

%%%
%%% Figure
%%%
\begin{figure*}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_BMFR_results}
  %
  \caption{\label{fig:BMFR_results}
           Visual comparisons of denoising quality on the 1-\emph{spp} BMFR test data. \emph{Acc.} column refers to temporally accumulated color. Each scene row represents an independent experiment where the displayed scene is for test and other scenes are used for training. Closeups highlight the quality differences between our method and other compared methods.
           }
\end{figure*}

\noindent \textbf{BMFR dataset.} 
We use a lightweight 6-layer convolutional neural network and 6 fused filter kernels to denoise 1-\emph{spp} BMFR dataset in real-time speed, and the example denoised images for test scenes are shown in Figure~\ref{fig:BMFR_results}. Overall, our method can produce more visually pleasing results than previous real-time methods. Compared with NBGD, our method constructs more realistic and clear shadows (Figure~\ref{fig:BMFR_results}, crops row 2, 3, 5). The grid splatting method of NBGD has difficulty in suppressing outlier pixels, which might produce firefly artifact for glossy material, while our method can reconstruct more smooth glossy reflection results (Figure~\ref{fig:BMFR_results}, crops row 8). Besides, our method performs better for preserving object edges and handling occlusions (Figure~\ref{fig:BMFR_results}, insets row 4, 6). 

% multirow: https://blog.csdn.net/ruthywei/article/details/82532878
\begin{table*}
  \centering
  \caption{Average PSNR comparison (higher is better) on 1-\emph{spp} BMFR test data. Ours 3-layer represents the 2-layer neural network architecture and Ours 6-layer stands for the 6-layer neural network architecture.}
  \label{tab:BMFR_PSNR}
  \begin{tabular}{ccccccccc}
   \toprule
    \multirow{2}{*}{Scene}&
    \multicolumn{8}{c}{PSNR}\\
    \cmidrule(lr){2-9}
                        &  NFOR  &  BMFR  &  ONND  &  SVGF  & MR-KP  &  NBGD  & Ours(6-layer) & Ours(3-layer) \\
    \midrule
    Classroom           & 29.872 & 28.965 & 27.312 & 25.034 & 32.177 & 31.519 &    32.816     &    32.220     \\
    Living room         & 31.304 & 30.025 & 25.586 & 27.239 & 31.995 & 32.294 &    33.470     &    32.913     \\
    San Miguel          & 21.811 & 20.969 & 20.172 & 18.736 & 22.950 & 23.650 &    24.207     &    23.860     \\
    Sponza              & 30.377 & 31.111 & 24.698 & 24.401 & 29.476 & 33.188 &    33.925     &    33.796     \\
    Sponza (glossy)     & 25.974 & 25.005 & 23.460 & 20.917 & 26.447 & 29.548 &    30.578     &    29.981     \\
    Sponza (mov. light) & 21.999 & 17.377 & 22.291 & 17.260 & 20.090 & 24.818 &    25.293     &    25.050     \\
  \bottomrule
\end{tabular}
\end{table*}

\begin{table*}
  \centering
  \caption{Average SSIM comparison (higher is better) on 1-\emph{spp} BMFR test data. Ours 3-layer represents the 2-layer neural network architecture and Ours 6-layer stands for the 6-layer neural network architecture.}
  \label{tab:BMFR_SSIM}
  \begin{tabular}{ccccccccc}
   \toprule
    \multirow{2}{*}{Scene}&
    \multicolumn{8}{c}{SSIM}\\
    \cmidrule(lr){2-9}
                        &  NFOR  &  BMFR  &  ONND  &  SVGF  & MR-KP  &  NBGD  & Ours(6-layer) & Ours(3-layer) \\
    \midrule
    Classroom           & 0.956  & 0.955  & 0.924  & 0.952  & 0.972  & 0.968  &    0.978      &    0.973      \\
    Living room         & 0.967  & 0.965  & 0.953  & 0.950  & 0.965  & 0.968  &    0.975      &    0.973      \\
    San Miguel          & 0.799  & 0.789  & 0.744  & 0.790  & 0.808  & 0.820  &    0.851      &    0.841      \\
    Sponza              & 0.939  & 0.948  & 0.852  & 0.927  & 0.963  & 0.973  &    0.981      &    0.979      \\
    Sponza (glossy)     & 0.901  & 0.907  & 0.867  & 0.913  & 0.927  & 0.941  &    0.960      &    0.955      \\
    Sponza (mov. light) & 0.895  & 0.858  & 0.811  & 0.876  & 0.948  & 0.946  &    0.958      &    0.953      \\
  \bottomrule
\end{tabular}
\end{table*}

\begin{table}
  \centering
  \caption{Average time cost of each denoising approach. We record timings on the Classroom scene of BMFR dataset. The timing is averaged over 100 frames.}
  \label{tab:time}
  \begin{tabular}{crc}
    \toprule
    Method       & Timing(ms) & Device                \\
    \midrule
    Ours 3-layer & 7.60      & Nvidia RTX 2080 Ti     \\
    Ours 6-layer & 13.75     & Nvidia RTX 2080 Ti     \\
    Ours MR      & 22.67     & Nvidia RTX 2080 Ti     \\
    NBGD         & 14.00     & Nvidia RTX 2080 Ti     \\
    MR-KP        & 25.16     & Nvidia RTX 2080 Ti     \\
    BMFR         & 1.60      & Nvidia RTX 2080        \\
    SVGF         & 4.40      & Nvidia Titan X         \\
    ONND         & 55.00     & Nvidia Titan X         \\
    NFOR         & 370.00    & Intel Core i7-8700 CPU \\
  \bottomrule
\end{tabular}
\end{table}

We report the error metrics measurement in Table~\ref{tab:BMFR_PSNR} and Table~\ref{tab:BMFR_SSIM} and the average execution time in Table~\ref{tab:time}. In general, our method produces slightly better results in numerical error metrics with a comparable execution speed. Compared with state-of-the-art real-time neural denoiser NBGD, our method has lower quantitative errors meanwhile with a similar time cost (13.75 ms). In addition, we adopt a more efficient architecture with 3-layer \emph{ImportanceNet} and 6 fused filter kernels (Figure~\ref{fig:ImportanceNet}, left) to achieve a faster speed. As shown in the last column of Table~\ref{tab:BMFR_PSNR} Table~\ref{tab:BMFR_SSIM} and 2nd row of Table~\ref{tab:time}, this optimized configuration's denoising quality is on par with NBGD, but it only needs 7.60ms to denoise one 720p frame, which is nearly the half of NBGD's 14.00ms.

% To measure the time cost of denoising, we apply all denoisers on the same test data. The mean time cost to denoise a frame is averaged over all test frames. The average timings of all methods are presented in Table~\ref{tab:time}. For denoising the BMFR dataset, our denoiser first using a 2-layer \emph{ImportanceNet} and a 6-size filtering kernels (2nd row of Table~\ref{tab:time}) can run at a real-time performance which reaches 147 frames per second (FPS). Our result shows comparable denoising quality with 2-layer 3-grid NBGD, but ours (6.800 ms) is faster than the 2-layer 3-grid NBGD (14.000 ms). Then we use a deeper 7-layer architecture for \emph{ImportanceNet} and achieve similar time costs (13.900 ms) but obvious superiority compared with 2-layer 3-grid NBGD, which means our approach has superiority with either same time cost or same quality condition compared to NBGD. Besides, our 7-layer \emph{ImportanceNet} achieve comparable quality but less time costs than MR-KP (27.100 ms).

% For 1-\emph{spp} BMFR dataset, our method performs on par with or better than these state-of-the-art methods in both perceptual quality and quantitative metrics. 

% Our key objective is to achieve very fast denoising for low quality data such as 1-$spp$ path tracing. In this scenario, we use a light-weight 2-layer convolutional neural network as the \emph{ImportanceNet} and six filtering kernels to strike the balance between fast speed and good quality. We demonstrate that our approach can outperform the previous state of the art in this scenario.

% For 1-\emph{spp} input data to our denoiser, we apply pre-stage temporal accumulation to increase the effective sample count of each frame as described in Section~\ref{temporal}. To ensure fairness, we use the same temporal accumulation for all compared approaches. Our denoiser is applicable to reconstruct both single noisy iamges and a sequence of noisy animated frames. In the following sections, we show denoised results of single noisy images. Besides, we upload a test suite with an interactive viewer along with this paper to allow readers to view and compare all denoised frames.

% Firstly, we show how our denoiser performs on the 1-\emph{spp} BMFR dataset. As described in Section~\ref{experimental}, we use frames of four (five when testing \emph{sponza-moving-light}) scenes as the training dataset, and test the denoiser on frames of the remaining one scene. Figure~\ref{fig:BMFR_results} shows the comparison of the 51-th frames of the selected test scene. Our method performs better at preserving regions with highlights, as shown in the closeup on the line relief of the \emph{Sponza (glossy)} scene. The error measurements are presented in Table~\ref{tab:PSNR} and Table~\ref{tab:SSIM}. It can be observed that our method generally provides low numerical errors.


%%%
%%% Figure 5
%%%
\begin{figure*}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_5}
  %
  \caption{\label{fig:Tungsten_results}
           Visual quality comparisons on the Tungsten dataset rendered at 64spp. We show a single frame from the animated sequences and do not use temporal accumulation. We use the 7-layer 6-kernel architecture. For each scene, red insets are shown on the top row and blue insets are on the bottom row.
           }
\end{figure*}

\begin{table*}
  \centering
  \caption{Error measurements for our trained denoisers on test data of the Tungsten dataset, which is rendered at 64 \emph{spp} and does not use temporal accumulation as a pre-process. 'Ours' denotes our denoiser with 6-kernel and a multi-resolution network architecture.}
  \label{tab:Tungsten_metric}
  \begin{tabular}{ccccccccccc}
   \toprule
    \multirow{2}{*}{Scene}&
    \multicolumn{5}{c}{PSNR}&\multicolumn{5}{c}{SSIM}\\
    \cmidrule(lr){2-6} \cmidrule(lr){7-11}
%                        &  NFOR   &  BMFR   &  ONND   &  MR-KP  &  NBGD   &  Ours   &  NFOR  &  BMFR  &  ONND  & MR-KP  &  NBGD  &  Ours \\
%    \midrule
%    Bedroom             & 35.0524 & 25.6327 & 34.4377 & 36.7279 & 35.9827 & 36.3955 & 0.9730 & 0.9235 & 0.9707 & 0.9774 & 0.9736 & 0.9768 \\
%    Dining room         & 36.3385 & 25.8633 & 37.9529 & 36.8787 & 35.9827 & 37.5457 & 0.9798 & 0.9063 & 0.9699 & 0.9812 & 0.9789 & 0.9757 \\
%    Classroom           & 31.6664 & 24.7305 & 32.8743 & 32.5346 & 32.1186 & 32.7258 & 0.9400 & 0.8523 & 0.9490 & 0.9450 & 0.9415 & 0.9478 \\
%    Kitchen             & 34.6762 & 24.4801 & 34.7969 & 35.7341 & 35.5309 & 35.9470 & 0.9728 & 0.9078 & 0.9731 & 0.9740 & 0.9741 & 0.9765 \\
%    Living room         & 37.6258 & 26.3966 & 36.5971 & 37.5122 & 38.0810 & 38.3915 & 0.9774 & 0.9453 & 0.9733 & 0.9769 & 0.9773 & 0.9783 \\
                        &  NFOR   &  ONND   &  MR-KP  &  NBGD   &  Ours   &  NFOR  &  ONND  & MR-KP  &  NBGD  &  Ours \\
    \midrule
    Bedroom             & 35.0524 & 34.4377 & 36.7279 & 35.9827 & 36.3955 & 0.9730 & 0.9707 & 0.9774 & 0.9736 & 0.9768 \\
    Dining room         & 36.3385 & 37.9529 & 36.8787 & 35.9827 & 37.5457 & 0.9798 & 0.9699 & 0.9812 & 0.9789 & 0.9757 \\
    Classroom           & 31.6664 & 32.8743 & 32.5346 & 32.1186 & 32.7258 & 0.9400 & 0.9490 & 0.9450 & 0.9415 & 0.9478 \\
    Kitchen             & 34.6762 & 34.7969 & 35.7341 & 35.5309 & 35.9470 & 0.9728 & 0.9731 & 0.9740 & 0.9741 & 0.9765 \\
    Living room         & 37.6258 & 36.5971 & 37.5122 & 38.0810 & 38.3915 & 0.9774 & 0.9733 & 0.9769 & 0.9773 & 0.9783 \\
  \bottomrule
\end{tabular}
\end{table*}

\noindent \textbf{Tungsten dataset.}
We use a multi-resolution neural network architecture with 2 fused filter kernels each level as described in Section~\ref{lab:training} for denoising 64-\emph{spp} Tungsten dataset. We show the comparisons of denoised results in Figure~\ref{fig:Tungsten_results} and 100 frames average quantitative error metrics in Table~\ref{tab:Tungsten_metric}. Note that for Tungsten dataset whcih is generated for offline application, we do not use temporal accumulation step. Overall, our method has the denoised results on par with the compared methods in both perceptual quality and quantitative metrics. 

% Limited samples (e.g., 8k, 32k) inevitably cause remaining noise for some complex effects and hence the learnt networks have the risk of over-fit noise

Due to the complex configuration of Tungsten scenes, there exists outlier pixels whose values are extremely larger than neighborhoods both in 64\emph{spp} noisy input and 4096-\emph{spp} reference, which can be thought as one kind of noisy pattern. Meng et al. \cite{.20201133} suggests an outlier removal preprocessing step to the noisy input. However, this operation will change the energy distribution of original frame and have some influence on error metrics, so we do not include it in our comparisons. The blue insets of the \emph{Dining Room} (row 2 of Figure~\ref{fig:Tungsten_results}) shows that NBGD and NFOR can not effectively remove the outliers while ours, MR-KP and ONND can reduce outliers to unnoticeable level. In addition, as shown in the \emph{Classroom} scene (row 1 of Figure~\ref{figure5}), our approach excels at reconstructing smooth complex shadows of the wall corner and high frequency glossy reflection of the back of the chair, while MR-KP and NBGD still leave some residual noise. 

% The blue insets of the \emph{Dining Room} scene show a rigon with some outlier pixels with input noisy image. Our denoiser nearly removed all outliers in denoised image, because our network will estimate a low importance for outlier pixels which suppress their contributions to reconstruction. Besides, MR-KP and ONND can also remove outlier effectively, while NBGD, BMFR and NFOR filed to denoise this noise pattern. In addition, our denoiser, MR-KP, ONND and NFOR can reconstruct smooth soft shadows, while NBGD suffers from leaving low frequency noise.

We compute the average denoing time of one 720p frame and report it in the third data row of Table~\ref{tab:time}. In this 64-\emph{spp} offline rendering application, our method runs at 44 FPS which can be used as an efficient post-processing step for the preview of high \emph{spp} rendered images.

% Table~\ref{table:tungsten} presents the average errors over 100 frames on five scenes of the Tungsten dataset. As stated before, we use a \emph{ImportanceNet} with a multi-resolution architecture (Figure~\ref{?}) for denoising 64-\emph{spp} input data. We measure the average time cost by denoising all frames of the \emph{Dining Room} scene of the Tungsten dataset. The average timing for denoising one 720p frame is shown in the third data row of Table~\ref{tab:time}.

% Our denoiser in this case runs at 33.8 FPS. Since 64-\emph{spp} ernderings execute in offline applications, our denoiser can be applied as an efficient post-processing process with neglectable time costs to improve quality of rendered images.



%-------------------------------------------------------------------------
\section{Analysis}

%-------------------------------------------------------------------------
\subsection{Module Evaluation}

% Average weights play the role of detecting frequency.

In this section, we will evaluate the effectiveness of our design choices. We re-train the neural network with modified module configurations and keep other settings the same (SMAPE loss function, BMDR dataset).

\begin{table}
  \centering
  \caption{Error metrics for ImportanceNet trained with and without RepVGG Block. Average over 60 consecutive frames of each test scene.
          }
  \label{tab:evaluate_RepVGG_Block}
  \begin{tabular}{ccccc}
   \toprule
    \multirow{2}{*}{Scene}&
    \multicolumn{2}{c}{PSNR}&\multicolumn{2}{c}{SSIM}\\
    \cmidrule(lr){2-3} \cmidrule(lr){4-5}
                        & w/o                & w/                & w/o               & w/     \\
    \midrule
    Living room         & 33.470             & 34.063            & 0.9754            & 0.9789 \\
    Sponza              & 33.925             & 34.359            & 0.9813            & 0.9814 \\
  \bottomrule
\end{tabular}
\end{table}

\noindent \textbf{RepVGG Block.}
The denoising quality of our method is essentially influenced by the power of our \emph{ImportanceNet}. However, the real-time application's time budget has restrict the network to be lightweight with a few narrow layers. As mentioned in Section~\ref{sec:importance_prediction}, the \emph{RepVGG Block} \cite{2021arXiv210103697D} use a structural re-parameterization technique to convert one single branch CNN architecture to multiple branches with increasing trainable parameters for training, and at the same time keep its inference speed. In Table~\ref{tab:evaluate_RepVGG_Block}, we present the error metrics of our architecture with and without \emph{RepVGG Block}. Theoretically our modified version of \emph{RepVGG Block} have the same capability as one single convolution layer, but in practice its over-parameterization property can avail the training process of small sized networks, and this brings us about 0.5dB improvement in PSNR for these test scenes. Besides, we also experimentally find that this structure has limited benefits for more shallow networks, about 0.1dB for 2-layer networks specifically. 

\noindent \textbf{Kernel Construction and Kernel Prediction.}
% For a given filtering window size $k$, our method predicts one pixel's relative contribution to nearby $k*k$ pixels in one compressive single value, importance term, which is different from $k*k$ values in the original kernel prediction method. In other words, we are approximating $k \times k$ channels kernel map with the single channel importance map

\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_single_channel}
  %
  \caption{\label{fig:single_channel}
           Comparison of our architecture with single filter kernel and with fused filter kernels on \emph{Living-room} test scene, and $k$ means the size of constructed filter kernel. Result constructed by small kernel has some residual noise and large kernel will over-blur the edges, while architecture with kernel fusion method can generate result with both smooth shadows and sharp edges.
           }
\end{figure}

\begin{table}
  \centering
  \caption{Comparison between single kernel and kernel fusion with different number of kernels, evaluated with PSNR on \emph{Living-room} scene. Third data row means kerenl fusion method with cumulative count of kenrels from 1.}
  \label{tab:evaluate_single_fusion}
  \begin{tabular}{ccccccc}
    \toprule
    Kernel Size   & 3     & 5     & 7     & 9     & 11     & 13     \\
    \midrule
    Single        & 32.29 & 32.61 & 32.80 & 32.43 & 31.83  & 31.66  \\
    Fusion        & 32.29 & 33.13 & 33.64 & 33.75 & 33.92  & 34.06  \\
  \bottomrule
\end{tabular}
\end{table}


\noindent \textbf{Fusion of Different Sized kernerls.}
Most of recent neural denoisers benefit from the architecture of denoising the input in a varying spatial distribution: NBGD and MR-KP denoise the input in multiple resolutions, and Layer-Based Denoiser \cite{munkberg2020neural} splats samples to different layers and separately filter these layers. Likewise, our final denoised output is a combination of independently filtered results with different sized kernels. To check the effectiveness of kernel fusion method, we first train new models with the same network architecture (6 \emph{RepVGG Blocks}), and each model only predicts a single kernel. The size of constructed filter kernel varies from 3 to 13 with an incremental step 2. The denoised results comparison between these models and our kernel fusion method are presented in Figure~\ref{fig:single_channel}. It shows that small kernel can reconstruct sharper edges and lage kernel performs better in low frequency regions, while our kernel fusion method can mix together both advantages with a weighted average. 

\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_PSNR_time}
  %
  \caption{\label{fig:PSNR_time}
           The effect on denosing quality as more kernels are fused cumulatively, measured by average PSNR (higher is better) for \emph{Living-room} test scene. The kernels are cumulatively added with base size $k_b = 3$ and incremental step $k_s = 2$. The execution time of kernel construction and applying module are presented in x-axis. The line chart shows there is limited quality improvement but non-negligible performance reduction of fusing beyond six kernels.
           }
\end{figure}

We then study the impact of fused kernel count by cumulatively adding fusing kernels from the smallest size, and the average error metrics are presented in Table~\ref{tab:evaluate_single_fusion}. As summarized, the kernel fusion method outperforms any of its compositing single kernel in numerical error metrics. We also compute average execution time of the corresponding kernel construction and applying module and present them in Figure~\ref{fig:PSNR_time}. Additionally increasing fusion kernel count only brings small quality improvement but significant time cost, so our implementation utilizes six fusing kernels, which is a good trade-off between denoising quality and execution speed.

\begin{figure*}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=1.0\linewidth]{img_fusion}
  %
  \caption{\label{fig:fusion}
           Visual quality comparisons between a kernel fusion architecture and the independently filtered results it fused. Bright colors in weight map correspond to high averaging weight predicted. The \emph{ImportanceNet} predicts higher averaging weight for small kernel filtered result in high frequency regions while higher averaging weight for large kernel filtered result in low frequency resgion, thus the fused result preserves the advantage of each sized filter kernel.
           }
\end{figure*}

We further adapt one architecture with the kernel fusion method to visualize the averaging weight and independently denoised result of each filter kernel, and we use $3$ kernels with size $3$, $7$ and $11$. As shown in Figure~\ref{fig:fusion}, the end-to-end training manner makes our \emph{ImportanceNet} cooperate well with the kernel fusion module: for high frequency regions our \emph{ImportanceNet} predicts higher averaging weight for small kernel filtered result, and respectively for low frequency regions.
% which means \emph{ImportanceNet} can distinguish local frequency and assign a higher blending weight for specific size kernel. It shows that each sized filter kernel is responsible for respective frequency region.



%-------------------------------------------------------------------------
\subsection{Limitations}

\noindent \textbf{Large size kernel reconstruction.}
For a given filtering window size $k$, our \emph{ImportanceNet} predicts one pixel's relative contribution to nearby $k*k$ pixels in one compressive single value. With the filtering window size increasing, it becomes harder to evaluate this value. Table~\ref{tab:evaluate_single_fusion} shows that if using one single filter kernel, a large kernel performs worse than a small one since size 9. In addition, Figure~\ref{fig:PSNR_time} shows that when using kernel fusion method, the quality improvement is very limited by fusing kernel with size larger than $13$. This limitation constrains our approach from directly using large kernels, which is usually used for offline application(e.g. $21 \times 21$ in KPCN). While it has little impact on our aiming real-time application, where small sized filter kernel is enough considering quality and performance balance.

% \noindent \textbf{Low frequency residual noise.}
% Most test scenes have large surfaces with single type of material, equal lighting condition and simple geometry composition like walls and ceilings. These local regions' auxiliary feature have similar semantic meaning and numerical value, which supply insufficient information for denoier and may lead to splotches artifact. See some of theses low frequency regions in Figure~\ref{fig:BMFR_results} and Figure~\ref{figure5} which still have residual noise after reconstruction.


\noindent \textbf{Generalization to unseen effects.}
Like other neural denoisers, our method has a common generalization issue of producing artifacts when denoise specific rendering effects which not present in trainning dataset. This could be potentially improved by enlarging the diversity of training dataset. 

% The Inconsistent training and test data distributions also lead to failure cases. specific effects.


%-------------------------------------------------------------------------
\section{Conclusions}

We have introduced a novel and practical weight sharing kernel prediction denoiser, that can reconstruct extremely noisy rendering images in real-time. At the core of our approach, we utilize an efficient neural network, \emph{ImportanceNet}, to learn to predict noisy radiance data's relative importance when denoising neighbor pixels and then construct filtering kernel from the importance term. The proposed weight sharing kernel prediction denoiser is scalable and it allows us to tailor the design of each module according to real-time or offline applications. Our experiments have demonstrated that, with a six-layer shallow \emph{ImportanceNet}, it is able to deliver better denoised results in terms of both visual quality and numerical error metrics for 1-\emph{spp} input data. By using a deeper neural architecture, its denoising ability is on par with or outperforms state-of-the-art real-time denoising approaches.


\bibliographystyle{eg-alpha-doi} 
\bibliography{egbibsample}       



\end{document}

==> EGauthorGuidelines-body_with_teaser.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.03, Dec 14, 2018


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

\teaser{
 \includegraphics[width=\linewidth]{eg_new}
 \centering
  \caption{New EG Logo}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Do not use page numbering within the final version of your paper.


%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{Exclusive License Form}

You must include your signed Eurographics Exclusive License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha-doi}  
%\bibliography{egbibsample}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
\newpage


\begin{figure*}[tbp]
  \centering
  \mbox{} \hfill
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.3\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
  \hfill
  \includegraphics[width=.3\linewidth]{sampleFig}
  \hfill \mbox{}
  \caption{\label{fig:ex3}%
           For publications with color tables (i.e., publications not offering
           color throughout the paper) please \textbf{observe}: 
           for the printed version -- and ONLY for the printed
           version -- color figures have to be placed in the last page.
           \newline
           For the electronic version, which will be converted to PDF before
           making it available electronically, the color images should be
           embedded within the document. Optionally, other multimedia
           material may be attached to the electronic version. }
\end{figure*}

\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


